Turbulence induced by a swarm of rising bubbles from coarse-grained simulations

We performed numerical simulations of a homogeneous swarm of bubbles rising at large Reynolds number, Re = 760 with volume fractions ranging from 1% to 10%. We consider a simplified model in which the interfaces are not resolved, but which allows us to simulate flows with a large number of bubbles and to emphasize the interactions between bubble wakes. The liquid phase is described by solving, on an Eulerian grid, the Navier-Stokes equations, including sources of momentum which model the effect of the bubbles. The dynamics of each bubble is determined within the Lagrangian framework by solving an equation of motion involving the hydrodynamic forces exerted by the fluid accounting for the correction of the fictitious self-interaction of a bubble with its own wake. The comparison with experiments shows that this coarse-grained simulations approach can reliably describe the dynamics of the resolved flow scales. We use conditional averaging to characterize the mean bubble wakes and obtain in particular the typical shear imposed by the rising bubbles. On the basis of the spectral decomposition of the energy budget, we observe that the flow is dominated by production at large scales and by dissipation at small scales and we rule out the presence of an intermediate range in which the production and dissipation are locally in balance. We propose that the k-3 subrange of the energy spectra results from the mean shear rate imposed by the bubbles, which controls the rate of return to isotropy.

==> movie_caption.txt <==
movie caption list


movie 1 : visualisation of the vertical component of the liquid velocity field in a vertical plane. The blue points represent the position of the bubbles.  For  for α = 1% 

movie 2 : visualisation of the vertical component of the liquid velocity field in a vertical plane. The blue points represent the position of the bubbles.  For  for α = 2% 

movie 3 : visualisation of the vertical component of the liquid velocity field in a vertical plane. The blue points represent the position of the bubbles.  For  for α = 5% 

movie 4 : visualisation of the vertical component of the liquid velocity field in a vertical plane. The blue points represent the position of the bubbles.  For  for α = 7.5% 

movie 5 : visualisation of the vertical component of the liquid velocity field in a vertical plane. The blue points represent the position of the bubbles.  For  for α = 10% 
